XRAI: Better Attributions Through Regions

Saliency methods can aid understanding of deep neural networks. Recent years have witnessed many improvements to saliency methods, as well as new ways for evaluating them. In this paper, we 1) present a novel region-based attribution method, XRAI, that builds upon integrated gradients (Sundararajan et al. 2017), 2) introduce evaluation methods for empirically assessing the quality of image-based saliency maps (Performance Information Curves (PICs)), and 3) contribute an axiom-based sanity check for attribution methods. Through empirical experiments and example results, we show that XRAI produces better results than other saliency methods for common models and the ImageNet dataset.

==> inception/AUC_Accuracy_mean.csv <==
SIG,0.7273946040989148
GradCAM,0.7239620582306099
IG (4-Rand),0.6384685593666442
IG (B+W),0.6338368939070961
IG (Black),0.5760557648487193
Grad,0.5427055270776524
Edges,0.514177823131477
Grad*Input,0.4090389400400558
Random,0.40121065556406743


==> inception/AUC_Median_of_normalized_softmax_median.csv <==
SIG,0.7201225312181027
GradCAM,0.7030519637603552
IG (B+W),0.6005329124199219
IG (4-Rand),0.5949970035437903
IG (Black),0.5309247684425513
Grad,0.4802970839096109
Edges,0.40286220599753725
Grad*Input,0.29815773601355505
Random,0.27827612136648966


==> resnet/AUC_Accuracy_mean.csv <==
GradCAM,0.7337921081046129
SIG,0.7325376904894814
IG (4-Rand),0.6400486662875068
IG (B+W),0.5768860333965897
Edges,0.5438558478630078
Grad,0.5283131687702745
IG (Black),0.5226623499395765
Random,0.47598292114832863
Grad*Input,0.391995906947639


==> resnet/AUC_Median_of_normalized_softmax_median.csv <==
GradCAM,0.7661693178698633
SIG,0.7524493368851168
IG (4-Rand),0.6303282663893035
IG (B+W),0.5734914490280087
Grad,0.519201179975779
IG (Black),0.5123462899806697
Edges,0.47769831851335526
Random,0.44755206683716214
Grad*Input,0.31981485266153575

